A Bayesian approach to the cosmic dipole in radio galaxy surveys: Joint analysis of NVSS & RACS

We examine the sky distribution of radio galaxies in the NRAO VLA Sky Survey (NVSS) and the Rapid ASKAP Continuum Survey (RACS). Analyses of these samples have reported tension between their inferred dipoles and the kinematic dipole of the Cosmic Microwave Background (CMB). This represents a challenge to the traditional assumption that the Universe is homogeneous and isotropic on large scales: the cosmological principle. We find that NVSS and RACS contain local radio sources which give a non-negligible contribution to the overall dipole signal. These need to be adequately accounted for since the aim is to probe the composition of the Universe at large scales. By appropriately considering these sources, the inferred dipole amplitude in either sample is reduced. Nonetheless, we find support for a dipole aligning with that of the CMB but larger in amplitude, especially in the joint analysis. However, the 'clustering dipole' - the contribution of local sources to the net inferred dipole - appears to align with the direction of the CMB dipole, and its magnitude increases as deeper nearby sources are considered up to a comoving distance of $\approx 130$ Mpc ($h=0.7$). The significance of this observation in the context of the cosmological principle is unclear and prompts further inquiry.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
